The World's First Real-Time Testbed for Massive MIMO: Design, Implementation, and Validation

This paper sets up a framework for designing a massive multiple-input multiple-output (MIMO) testbed by investigating hardware (HW) and system-level requirements such as processing complexity, duplexing mode and frame structure. Taking these into account, a generic system and processing partitioning is proposed which allows flexible scaling and processing distribution onto a multitude of physically separated devices. Based on the given HW constraints such as maximum number of links and maximum throughput for peer-to-peer interconnections combined with processing capabilities, the framework allows to evaluate modular HW components. To verify our design approach, we present the LuMaMi (Lund University Massive MIMO) testbed which constitutes the first reconfigurable real-time HW platform for prototyping massive MIMO. Utilizing up to 100 base station antennas and more than 50 Field Programmable Gate Arrays, up to 12 user equipments are served on the same time/frequency resource using an LTE-like Orthogonal Frequency Division Multiplexing time-division duplex-based transmission scheme. Proof-of-concept tests with this system show that massive MIMO can simultaneously serve a multitude of users in a static indoor and static outdoor environment utilizing the same time/frequency resource.

==> DL_all_users_64.dat <==
1	0.40953	0.4127	0.4035	0.40302	0.39657	0.38782	0.3959	0.39256	0.27184	0.27784	0.28283	0.27531
2	0.39575	0.39907	0.38921	0.38909	0.38166	0.37229	0.38119	0.37763	0.25265	0.25858	0.26315	0.25579
3	0.37706	0.38021	0.3695	0.36992	0.36175	0.35143	0.36095	0.35673	0.22858	0.23476	0.23862	0.23146
4	0.35968	0.36335	0.35179	0.35266	0.34375	0.33295	0.34276	0.33786	0.2093	0.21571	0.21821	0.21138
5	0.33773	0.34158	0.32904	0.32979	0.32113	0.3097	0.3199	0.31475	0.18605	0.1924	0.19412	0.18771
6	0.32036	0.32425	0.31111	0.31276	0.30339	0.29171	0.30242	0.29641	0.16925	0.17621	0.17623	0.17019
7	0.29695	0.30057	0.28719	0.29001	0.28009	0.26812	0.27877	0.27203	0.14837	0.15531	0.15318	0.14764
8	0.28173	0.28525	0.27135	0.27573	0.26512	0.25302	0.26446	0.25653	0.136	0.14383	0.13921	0.13408
9	0.25874	0.26203	0.2476	0.25172	0.24266	0.22997	0.24164	0.23316	0.11651	0.12404	0.11868	0.11412
10	0.24138	0.24391	0.22924	0.23555	0.22643	0.21293	0.2245	0.21509	0.10264	0.11106	0.10296	0.098519
11	0.21909	0.22093	0.20613	0.21412	0.2056	0.19146	0.20347	0.19283	0.087003	0.096373	0.084673	0.080809
12	0.20245	0.20358	0.18804	0.1984	0.18998	0.17536	0.18721	0.17527	0.075332	0.084908	0.07036	0.067237
13	0.18071	0.18033	0.16505	0.1745	0.17079	0.15383	0.16721	0.15408	0.060109	0.068866	0.054374	0.052031
14	0.16615	0.165	0.14904	0.16175	0.15808	0.14027	0.15405	0.13898	0.051699	0.061508	0.043526	0.041842
15	0.1488	0.1464	0.12899	0.14792	0.14304	0.12409	0.13666	0.12036	0.042534	0.053514	0.032653	0.031874
16	0.13265	0.12749	0.10993	0.13199	0.12878	0.10845	0.12333	0.10355	0.035245	0.046281	0.023137	0.023293
17	0.11801	0.11074	0.092683	0.11796	0.11672	0.094542	0.11296	0.088008	0.029638	0.040565	0.016322	0.017156
18	0.10673	0.097752	0.079712	0.10716	0.10804	0.084466	0.1025	0.076224	0.024779	0.034347	0.012326	0.013347
19	0.096322	0.086447	0.066267	0.10181	0.10025	0.076222	0.095461	0.065346	0.024095	0.035967	0.0087312	0.010015
20	0.088204	0.075781	0.055631	0.091343	0.09391	0.068352	0.086181	0.055913	0.02085	0.031243	0.006771	0.0082422
21	0.077175	0.062541	0.044077	0.079836	0.085096	0.058135	0.079533	0.044867	0.017423	0.026583	0.0046013	0.0060751
22	0.073318	0.057842	0.037808	0.080587	0.083364	0.056349	0.076643	0.041274	0.018651	0.029915	0.003843	0.0053321
23	0.066816	0.049528	0.029338	0.071659	0.079803	0.050796	0.070218	0.033966	0.016277	0.026322	0.0030965	0.0046859
24	0.064381	0.046199	0.027222	0.068923	0.07754	0.048515	0.070877	0.032705	0.016416	0.02657	0.0032253	0.0048793
25	0.058943	0.039002	0.02245	0.061584	0.071938	0.042489	0.065469	0.027944	0.015204	0.024821	0.0025148	0.0039863
26	0.05986	0.037697	0.02104	0.067318	0.072289	0.04398	0.070426	0.026602	0.018251	0.03004	0.0026812	0.0043048
27	0.056073	0.035229	0.01776	0.06328	0.07337	0.04308	0.064582	0.024636	0.01599	0.026831	0.0025795	0.0042364
28	0.056282	0.03396	0.01689	0.064361	0.072551	0.042918	0.066714	0.024225	0.017292	0.028369	0.0027422	0.0044336
29	0.055951	0.032717	0.016307	0.064552	0.072654	0.042773	0.066072	0.023578	0.017776	0.029165	0.0030663	0.0048215
30	0.054606	0.030811	0.014899	0.06011	0.073228	0.041566	0.063398	0.023484	0.016769	0.027827	0.0036113	0.0052255


==> DL_all_users_qpsk.dat <==
1	0.2845	0.29035	0.26756	0.26625	0.25516	0.24154	0.3001	0.29665	0.067069	0.069344	0.067257	0.057421
2	0.24777	0.25468	0.23146	0.23025	0.2155	0.20128	0.2182	0.21237	0.02958	0.033632	0.039511	0.031273
3	0.20923	0.21627	0.19175	0.19013	0.17645	0.16193	0.1782	0.17242	0.014615	0.016842	0.020952	0.015776
4	0.17642	0.18367	0.15854	0.15771	0.14398	0.1296	0.14517	0.13903	0.0070427	0.0084353	0.010817	0.007584
5	0.13822	0.14477	0.12069	0.12114	0.10755	0.094119	0.10886	0.1022	0.0024789	0.0031162	0.0041257	0.0027211
6	0.10978	0.11538	0.092778	0.092742	0.081764	0.069172	0.082343	0.075654	0.000892	0.0011803	0.0016195	0.0010071
7	0.07602	0.080941	0.061319	0.062469	0.052727	0.042367	0.053647	0.047466	0.00020857	0.00029298	0.00037867	0.00021679
8	0.0572	0.06122	0.04438	0.045973	0.037483	0.029181	0.038659	0.032892	6.3434e-05	0.00010131	0.00012715	6.757e-05
9	0.034487	0.03727	0.02487	0.02663	0.020776	0.014967	0.021136	0.017073	1.0735e-05	1.8349e-05	1.5547e-05	7.1062e-06
10	0.0213	0.022984	0.014059	0.015662	0.011867	0.0079177	0.012099	0.0090306	2.4155e-06	3.5225e-06	2.7422e-06	8.4094e-07
11	0.010369	0.011067	0.0059653	0.0075671	0.0051657	0.0030557	0.0052879	0.0034379	2.6838e-07	1.0064e-06	1.0064e-07	1.3419e-07
12	0.0051939	0.0053678	0.0025685	0.0036507	0.0023979	0.0012356	0.0024036	0.0013231	0	3.6172e-08	0	0
13	0.0018753	0.0018311	0.00070884	0.0013316	0.00077092	0.00032745	0.00077095	0.00031732	0	0	0	0
14	0.00077213	0.00070236	0.00022558	0.00057549	0.00029066	0.00012095	0.00028774	9.1017e-05	0	0	0	0
15	0.00021382	0.00015477	3.8522e-05	0.00020035	7.6194e-05	3.2779e-05	6.9259e-05	1.265e-05	0	0	0	0
16	5.3244e-05	2.7194e-05	4.4423e-06	5.7437e-05	1.639e-05	5.161e-06	1.8601e-05	1.1712e-06	0	0	0	0
17	1.5508e-05	3.6456e-06	3.8089e-07	2.5842e-05	4.9078e-06	1.1421e-06	5.1119e-06	6.43e-08	0	0	0	0
18	7.7583e-06	7.1952e-07	6.7101e-08	1.3253e-05	2.2142e-06	5.0322e-07	1.2945e-06	3.8073e-08	0	0	0	0
19	2.2561e-06	1.465e-07	0	5.3174e-06	6.2567e-07	1.5642e-07	2.4111e-07	0	0	0	0	0
20	7.3264e-07	2.9306e-08	0	3.4725e-06	2.5023e-07	0	6.8899e-08	0	0	0	0	0
21	2.6371e-07	0	0	1.2512e-06	6.2572e-08	0	0	0	0	0	0	0
22	2.0775e-07	0	0	9.8773e-07	0	0	6.7297e-08	0	0	0	0	0
23	5.8603e-08	0	0	6.2558e-07	3.1284e-08	0	0	0	0	0	0	0
24	5.9358e-08	0	0	3.3956e-07	0	0	0	0	0	0	0	0
25	0	0	0	3.7538e-07	0	0	0	0	0	0	0	0
26	2.8937e-08	0	0	3.8095e-07	0	0	0	0	0	0	0	0
27	0	0	0	3.3545e-07	0	0	0	0	0	0	0	0
28	0	0	0	3.4415e-07	0	0	0	0	0	0	0	0
29	0	0	0	1.8517e-07	0	0	0	0	0	0	0	0
30	0	0	0	6.2567e-08	0	0	0	0	0	0	0	0


==> DL_one_user_three_const_UE11.dat <==
1	0.32245	0.46507	0.4227	0.26625	256	0.40302
2	0.29973	0.46807	0.41381	0.23025	256	0.38909
3	0.27706	0.35508	0.40298	0.19013	256	0.36992
4	0.24046	0.33948	0.39304	0.15771	256	0.35266
5	0.21697	0.32351	0.38247	0.12114	0.36094	0.32979
6	0.20013	0.31094	0.37427	0.092742	0.35096	0.31276
7	0.1796	0.29687	0.36435	0.062469	0.3457	0.29001
8	0.16763	0.28704	0.35809	0.045973	0.27098	0.27573
9	0.15106	0.27569	0.3496	0.02663	0.21848	0.25172
10	0.13964	0.26852	0.34497	0.015662	0.16409	0.23555
11	0.12782	0.25919	0.33909	0.0075671	0.14123	0.21412
12	0.11902	0.25283	0.33391	0.0036507	0.084237	0.1984
13	0.11108	0.24667	0.33024	0.0013316	0.066379	0.1745
14	0.10422	0.2423	0.32704	0.00057549	0.05375	0.16175
15	0.099974	0.23921	0.32327	0.00020035	0.041735	0.14792
16	0.094629	0.23473	0.32071	5.7437e-05	0.030688	0.13199
17	0.09224	0.23255	0.31844	2.5842e-05	0.02354	0.11796
18	0.090613	0.2307	0.31783	1.3253e-05	0.019263	0.10716
19	0.088687	0.22918	0.3166	5.3174e-06	0.014786	0.10181
20	0.085245	0.22862	0.31548	3.4725e-06	0.011921	0.091343
21	0.086664	0.22629	0.31549	1.2512e-06	0.0099953	0.079836
22	0.085091	0.2263	0.31421	9.8773e-07	0.0090641	0.080587
23	0.085157	0.22487	0.31443	6.2558e-07	0.007173	0.071659
24	0.083796	0.2253	0.31355	3.3956e-07	0.0067482	0.068923
25	0.08373	0.22391	0.31304	3.7538e-07	0.0069979	0.061584
26	0.080546	0.22467	0.31364	3.8095e-07	0.0063248	0.067318
27	0.081841	0.22354	0.31302	3.3545e-07	0.0055386	0.06328
28	0.082459	0.22212	0.31269	3.4415e-07	0.0048381	0.064361
29	0.081748	0.22343	0.31241	1.8517e-07	0.0054202	0.064552
30	0.081804	0.22174	0.31292	6.2567e-08	0.0061752	0.06011


==> UL_all_users_64.dat <==
1	0.4795	0.48218	0.46065	0.46728	0.44274	0.41943	0.41719	0.40653	0.42631	0.44665	0.44537	0.42519
2	0.47563	0.47834	0.45498	0.46234	0.43753	0.41541	0.41332	0.40662	0.42112	0.44054	0.43739	0.4189
3	0.47166	0.4743	0.44744	0.45545	0.43183	0.4124	0.41075	0.40445	0.41657	0.43318	0.43019	0.41509
4	0.46792	0.47078	0.4414	0.44967	0.42772	0.41114	0.40972	0.39891	0.41398	0.42795	0.42503	0.41344
5	0.46321	0.46608	0.43404	0.44253	0.42318	0.4096	0.4086	0.38546	0.41172	0.42216	0.41988	0.41162
6	0.45797	0.46088	0.42883	0.43749	0.4194	0.40605	0.40495	0.37016	0.40865	0.41796	0.4154	0.40846
7	0.45279	0.4556	0.42251	0.43119	0.41409	0.39607	0.3941	0.34481	0.4006	0.41252	0.4115	0.40116
8	0.44798	0.45085	0.41919	0.42754	0.40948	0.3843	0.38095	0.32643	0.39059	0.40831	0.40707	0.39052
9	0.44291	0.44572	0.41384	0.42211	0.40106	0.36062	0.35483	0.29761	0.37081	0.40026	0.39999	0.37227
10	0.43695	0.44001	0.40915	0.41781	0.39214	0.33673	0.32735	0.27413	0.35003	0.39124	0.38879	0.34833
11	0.43089	0.43425	0.40094	0.41113	0.37728	0.30342	0.29025	0.24431	0.32009	0.37688	0.37164	0.31952
12	0.42503	0.42937	0.3925	0.40416	0.36276	0.27606	0.25738	0.22227	0.29542	0.36247	0.35389	0.29501
13	0.41662	0.42195	0.37703	0.3921	0.33986	0.24222	0.22203	0.19431	0.26328	0.34007	0.32747	0.26438
14	0.40634	0.41301	0.36141	0.37968	0.31833	0.21712	0.1955	0.17376	0.2387	0.31951	0.29744	0.23383
15	0.39443	0.40255	0.33696	0.35907	0.28805	0.1862	0.16384	0.14691	0.20889	0.29094	0.26541	0.20398
16	0.38474	0.39413	0.31024	0.33497	0.25584	0.15623	0.13105	0.11923	0.1793	0.26008	0.23884	0.18009
17	0.4363	0.44144	0.27538	0.30291	0.22	0.12401	0.097964	0.091275	0.14721	0.22502	0.20518	0.15069
18	0.50138	0.50135	0.24162	0.27081	0.18736	0.095036	0.069382	0.068527	0.11794	0.19249	0.16824	0.11864
19	0.50158	0.50125	0.20763	0.23624	0.15392	0.068572	0.046946	0.04649	0.08842	0.15903	0.13717	0.092372
20	0.50161	0.50126	0.18095	0.20894	0.12822	0.050805	0.030751	0.031137	0.067525	0.1344	0.11191	0.072072
21	0.5016	0.501	0.14695	0.17439	0.096741	0.032817	0.01817	0.017826	0.045165	0.1038	0.082979	0.049997
22	0.50153	0.50086	0.12104	0.14807	0.071795	0.021317	0.010908	0.0096168	0.029445	0.079352	0.057125	0.032345
23	0.50136	0.50076	0.091732	0.11647	0.046041	0.011799	0.0056533	0.0043253	0.015759	0.052922	0.03641	0.019654
24	0.50124	0.50067	0.081466	0.1042	0.036379	0.0089166	0.0042404	0.0031297	0.01142	0.043283	0.02214	0.01104
25	0.50118	0.50051	0.05703	0.076457	0.020353	0.0045099	0.0019856	0.0012163	0.0054876	0.025871	0.011507	0.0055008
26	0.50099	0.50034	0.040625	0.057277	0.011276	0.0022991	0.00091591	0.00042692	0.002443	0.015	0.0058983	0.0028176
27	0.5008	0.50026	0.023479	0.036106	0.0049954	0.00093161	0.0004257	0.00016819	0.0010922	0.0075317	0.0025844	0.0012126
28	0.50071	0.50024	0.016587	0.024974	0.0023428	0.00042855	0.00022576	0.00011276	0.00044062	0.0039838	0.0015137	0.00076851
29	0.50055	0.50014	0.0092213	0.014146	0.00092159	0.0001733	6.2724e-05	2.1542e-05	0.00021457	0.0019313	0.00050697	0.00023171
30	0.50051	0.50009	0.0061429	0.0086677	0.00038512	6.9965e-05	4.2867e-05	1.4034e-05	0.00012692	0.0010563	0.00031843	0.00016793


==> UL_all_users_qpsk.dat <==
1	0.42678	0.44215	0.37532	0.38952	0.299	0.17218	0.16463	0.078902	0.19986	0.30833	0.30278	0.2051
2	0.41372	0.42941	0.35568	0.37203	0.27599	0.13996	0.13258	0.060174	0.16755	0.28323	0.26913	0.16567
3	0.39932	0.41528	0.32716	0.34683	0.24823	0.10295	0.097052	0.041341	0.12926	0.25076	0.23591	0.13117
4	0.38633	0.40309	0.30359	0.32401	0.22548	0.076409	0.068255	0.030036	0.10214	0.22461	0.20864	0.10611
5	0.36926	0.38611	0.27156	0.29461	0.19778	0.051006	0.04332	0.01918	0.073061	0.19241	0.17634	0.079856
6	0.3489	0.36681	0.24593	0.27117	0.17498	0.035889	0.028132	0.013582	0.055012	0.16845	0.14322	0.056141
7	0.32861	0.3468	0.21114	0.23883	0.14577	0.021234	0.01473	0.0077777	0.035845	0.13831	0.11446	0.038739
8	0.30889	0.32747	0.19069	0.21773	0.1252	0.014329	0.0089284	0.0052694	0.025469	0.1189	0.088694	0.026434
9	0.28791	0.30653	0.15859	0.1862	0.097091	0.0075388	0.0037182	0.0026327	0.015101	0.0926	0.067124	0.01717
10	0.2637	0.28289	0.13416	0.16291	0.075843	0.0044521	0.0016943	0.0015143	0.0096835	0.073404	0.046358	0.0097243
11	0.2418	0.26095	0.10445	0.13216	0.052416	0.0019521	0.00053309	0.00065114	0.0050664	0.052321	0.031466	0.0055841
12	0.22402	0.24439	0.085602	0.11029	0.03793	0.0009758	0.00016511	0.00028863	0.0029062	0.038619	0.022026	0.003322
13	0.20235	0.22241	0.062205	0.08434	0.023532	0.00036314	3.7898e-05	0.00010761	0.001284	0.024734	0.013281	0.0017127
14	0.178	0.19824	0.048312	0.067801	0.015213	0.00016356	1.0319e-05	4.832e-05	0.00067437	0.017005	0.0071039	0.00075275
15	0.15614	0.17564	0.032547	0.047878	0.0079649	4.7984e-05	1.9865e-06	1.2538e-05	0.0002724	0.0098264	0.0036298	0.00031745
16	0.14166	0.16235	0.021244	0.032317	0.0035965	8.3869e-06	1.5484e-07	2.8386e-06	7.3494e-05	0.0048927	0.0021119	0.00015364
17	0.12188	0.14178	0.013197	0.020992	0.0015652	1.7026e-06	5.1593e-08	3.0957e-07	1.8006e-05	0.0023579	0.00095061	5.5415e-05
18	0.09975	0.11886	0.0087399	0.014526	0.00073829	2.3217e-07	0	2.5797e-08	5.7271e-06	0.0013432	0.00034001	1.3235e-05
19	0.081457	0.099022	0.0048239	0.0083395	0.00021266	5.1598e-08	0	0	6.4499e-07	0.00057847	0.00011228	1.7543e-06
20	0.066373	0.08264	0.0029586	0.0050436	7.513e-05	0	0	0	5.16e-08	0.00030297	3.4624e-05	3.8703e-07
21	0.050509	0.06426	0.0012633	0.0023328	1.2309e-05	0	0	0	0	0.00011054	5.7026e-06	0
22	0.035621	0.046533	0.0006341	0.0012177	2.5799e-06	0	0	0	0	4.4529e-05	7.9977e-07	0
23	0.02378	0.03145	0.00017866	0.00039531	1.8059e-07	0	0	0	0	1.406e-05	2.5799e-08	0
24	0.017188	0.022831	0.00012856	0.00025858	2.5797e-08	0	0	0	0	6.5524e-06	0	0
25	0.48679	0.48583	0	0	0	0	0	0	0	0	0	0
26	0.48664	0.48596	0	0	0	0	0	0	0	0	0	0
27	0.48654	0.48609	0	0	0	0	0	0	0	0	0	0
28	0.48639	0.48617	0	0	0	0	0	0	0	0	0	0
29	0.48637	0.48628	0	0	0	0	0	0	0	0	0	0
30	0.48626	0.48634	0	0	0	0	0	0	0	0	0	0


==> UL_all_users_qpsk_with_awgn.dat <==
1	0.299	0.17218	0.16463	0.078902	0.19986	0.30833	0.30278	0.2051	0.067538	0.63367
2	0.27599	0.13996	0.13258	0.060174	0.16755	0.28323	0.26913	0.16567	0.045007	0.54242
3	0.24823	0.10295	0.097052	0.041341	0.12926	0.25076	0.23591	0.13117	0.027454	0.45957
4	0.22548	0.076409	0.068255	0.030036	0.10214	0.22461	0.20864	0.10611	0.015001	0.38568
5	0.19778	0.051006	0.04332	0.01918	0.073061	0.19241	0.17634	0.079856	0.0071446	0.32091
6	0.17498	0.035889	0.028132	0.013582	0.055012	0.16845	0.14322	0.056141	0.0028659	0.26499
7	0.14577	0.021234	0.01473	0.0077777	0.035845	0.13831	0.11446	0.038739	0.00092721	0.21737
8	0.1252	0.014329	0.0089284	0.0052694	0.025469	0.1189	0.088694	0.026434	0.00022909	0.1773
9	0.097091	0.0075388	0.0037182	0.0026327	0.015101	0.0926	0.067124	0.01717	4.0353e-05	0.14391
10	0.075843	0.0044521	0.0016943	0.0015143	0.0096835	0.073404	0.046358	0.0097243	4.6465e-06	0.11634
11	0.052416	0.0019521	0.00053309	0.00065114	0.0050664	0.052321	0.031466	0.0055841	3.1357e-07	0.093742
12	0.03793	0.0009758	0.00016511	0.00028863	0.0029062	0.038619	0.022026	0.003322	1.0807e-08	0.075323
13	0.023532	0.00036314	3.7898e-05	0.00010761	0.001284	0.024734	0.013281	0.0017127	1.5995e-10	0.060388
14	0.015213	0.00016356	1.0319e-05	4.832e-05	0.00067437	0.017005	0.0071039	0.00075275	8.1722e-13	0.048325
15	0.0079649	4.7984e-05	1.9865e-06	1.2538e-05	0.0002724	0.0098264	0.0036298	0.00031745	1.0949e-15	0.038615
16	0.0035965	8.3869e-06	1.5484e-07	2.8386e-06	7.3494e-05	0.0048927	0.0021119	0.00015364	2.7209e-19	0.030819
17	0.0015652	1.7026e-06	5.1593e-08	3.0957e-07	1.8006e-05	0.0023579	0.00095061	5.5415e-05	8.1108e-24	0.024574
18	0.00073829	2.3217e-07	0	2.5797e-08	5.7271e-06	0.0013432	0.00034001	1.3235e-05	1.6752e-29	0.019579
19	0.00021266	5.1598e-08	0	0	6.4499e-07	0.00057847	0.00011228	1.7543e-06	1.2013e-36	0.01559
20	7.513e-05	0	0	0	5.16e-08	0.00030297	3.4624e-05	3.8703e-07	1.2531e-45	0.012407
21	1.2309e-05	0	0	0	0	0.00011054	5.7026e-06	0	6.3596e-57	0.0098703
22	2.5799e-06	0	0	0	0	4.4529e-05	7.9977e-07	0	3.9553e-71	0.0078498
23	1.8059e-07	0	0	0	0	1.406e-05	2.5799e-08	0	5.3132e-89	0.0062414
24	2.5797e-08	0	0	0	0	6.5524e-06	0	0	1.7333e-111	0.0049615
25	0	0	0	0	0	0	0	0	8.7684e-140	0.0039435
26	0	0	0	0	0	0	0	0	2.1542e-175	0.003134
27	0	0	0	0	0	0	0	0	3.2832e-220	0.0024904
28	0	0	0	0	0	0	0	0	1.2822e-276	0.0019788
29	0	0	0	0	0	0	0	0	0	0.0015722
30	0	0	0	0	0	0	0	0	0	0.0012491


==> UL_all_users_qpsk_with_awgn_user_4.dat <==
-7	0.299	0.26379	0.29608
-6	0.27599	0.23923	0.27597
-5	0.24823	0.21323	0.25492
-4	0.22548	0.18611	0.23319
-3	0.19778	0.15837	0.2111
-2	0.17498	0.13064	0.18901
-1	0.14577	0.10376	0.16733
0	0.1252	0.07865	0.14645
1	0.097091	0.056282	0.12673
2	0.075843	0.037506	0.10848
3	0.052416	0.022878	0.091913
4	0.03793	0.012501	0.077137
5	0.023532	0.0059539	0.064183
6	0.015213	0.0023883	0.052999
7	0.0079649	0.00077267	0.043474
8	0.0035965	0.00019091	0.035459
9	0.0015652	3.3627e-05	0.028782
10	0.00073829	3.8721e-06	0.023269
11	0.00021266	2.6131e-07	0.018748
12	7.513e-05	9.006e-09	0.015065
13	1.2309e-05	1.3329e-10	0.012078
14	2.5799e-06	6.8102e-13	0.009665
15	1.8059e-07	9.124e-16	0.007723
16	2.5797e-08	2.2674e-19	0.0061638
17	0	6.759e-24	0.0049147
18	0	1.396e-29	0.0039157
19	0	1.0011e-36	0.0031179
20	0	1.0442e-45	0.0024814
21	0	5.2997e-57	0.0019741
22	0	3.2961e-71	0.00157


==> UL_one_user_three_const_UE11.dat <==
1	0.50104	0.48967	0.49689	0.16463	0.35333	0.41719
2	0.49412	0.48415	0.49422	0.13258	0.34113	0.41332
3	0.47392	0.47242	0.48691	0.097052	0.32748	0.41075
4	0.43824	0.45602	0.47563	0.068255	0.31593	0.40972
5	0.37569	0.4313	0.45875	0.04332	0.3046	0.4086
6	0.31566	0.40895	0.44454	0.028132	0.29558	0.40495
7	0.24075	0.38073	0.42847	0.01473	0.28168	0.3941
8	0.19567	0.36276	0.41939	0.0089284	0.26931	0.38095
9	0.1441	0.33945	0.40917	0.0037182	0.24541	0.35483
10	0.11145	0.32157	0.40104	0.0016943	0.21893	0.32735
11	0.08198	0.29895	0.38854	0.00053309	0.17887	0.29025
12	0.061625	0.27774	0.3742	0.00016511	0.13965	0.25738
13	0.045834	0.25052	0.35352	3.7898e-05	0.095375	0.22203
14	0.036265	0.22886	0.3355	1.0319e-05	0.065319	0.1955
15	0.028479	0.20453	0.31426	1.9865e-06	0.037203	0.16384
16	0.022825	0.18507	0.29592	1.5484e-07	0.017258	0.13105
17	0.018926	0.17354	0.2836	5.1593e-08	0.0083308	0.097964
18	0.016913	0.16628	0.27631	0	0.0045413	0.069382
19	0.015123	0.16155	0.27015	0	0.0018979	0.046946
20	0.013644	0.15649	0.26562	0	0.00085127	0.030751
21	0.012547	0.15436	0.26295	0	0.00031723	0.01817
22	0.012017	0.15321	0.26134	0	0.00015319	0.010908
23	0.011247	0.15249	0.26013	0	4.5353e-05	0.0056533
24	0.011535	0.15192	0.2599	0	2.5385e-05	0.0042404
25	0.010822	0.15148	0.25937	0	6.488e-06	0.0019856
26	0.010416	0.15124	0.25888	0	1.4705e-06	0.00091591
27	0.0094571	0.15086	0.2585	0	1.5484e-07	0.0004257
28	0.0090345	0.1494	0.25736	0	1.2898e-08	0.00022576
29	0.0082297	0.14833	0.25674	0	0	6.2724e-05
30	0.007913	0.14815	0.2561	0	0	4.2867e-05

